An Empirical Study and Open Testbed for Federated Fine-Tuning of Vision-Language-Action Models

Adapting a pretrained Vision-Language-Action (VLA) model to a new robot, environment, or task requires demonstrations that are collected locally and often discarded. Federated learning is a promising approach to exploiting such distributed demonstrations by learning a shared policy. However, whether it can adapt large pretrained VLAs remains an open question, and a lack of reproducible benchmarks for pretrained VLAs and reusable training frameworks makes existing results difficult to compare. In this paper, we conduct a systematic study of federated fine-tuning of three modern pretrained VLA policies on the 40 simulated tasks of the LIBERO manipulation benchmark, and on six real-world tasks in two real-robot experiments, with demonstrations collected across two and three sites, respectively. Our study analyzes the key choices in this setting, spanning multiple federated parameter scopes, three aggregation algorithms, and evaluation under distribution shift. Based on the study, we derive a series of lessons, including the dominance of the federated scope over the choice of aggregation algorithm and the difficulty of matching centralized fine-tuning on physical robots, where cross-site heterogeneity is stronger than simulation captures. We also highlight opportunities for federated VLA learning, such as the ability to match centralized fine-tuning on heterogeneous data, to remain at least as robust as centralized fine-tuning under distribution shift, and to personalize, with each client federating part of the policy and keeping the rest local, which helps where the policy's pretraining is weak but leaves no usable global model. We open-source \decentvla{}, the model- and runtime-agnostic testbed behind the study, to facilitate future research and fair comparisons in federated VLA learning.

==> figures/motivation_axis.tikz <==
% Fig. 1 (fig:motivation) --- the question the paper asks.
%
% Replaces figures/motivation.tikz in sections/introduction.tex. That file is
% left ON DISK and unedited so this can be reverted by swapping one \input
% back; likewise figures/motivation_v2.tikz and its HTML pipeline are untouched.
%
% WHY THIS AND NOT THE OLD ONE. The old Fig. 1 was two panels that shared the
% policy box, three site cards, three labels and the release arrows -- six of
% roughly eight element types drawn twice -- to deliver one new arrow
% direction. But the redundancy was the symptom. The disease was that a
% data-flow diagram cannot carry the paper's claim: there was no notion
% anywhere in it of how GOOD the policy is, so a reader could not tell whether
% federating helps, hurts, or does nothing. Generalization is a statement about
% where a policy lands on a quality scale, so the figure needs a quality scale.
%
% STRUCTURE, top to bottom, which is the argument order:
%   top     the three real sites, in a mount -- the premise. Private,
%           heterogeneous, cannot be pooled. Real photographs, because three
%           identical robot glyphs asserted heterogeneity while showing
%           uniformity; these show tables, lighting and backgrounds that
%           genuinely differ.
%   bottom  one capability axis, four rows: where the released checkpoint
%           starts, where one site alone can get, the interval in question,
%           and the pooled upper bound that requires the one thing the premise
%           forbids. The figure closes on a "?", not an answer.
%
% NO NUMBERS, deliberately. Two reasons. It is a teaser for an open empirical
% question, and Sec. V does not answer it uniformly -- federated approaches
% centralized in simulation but falls BELOW local-only on three real sites. Any
% schematic bar implying federated lands neatly between local and pooled would
% assert on page 1 something the paper spends Sec. V-E qualifying.
%
% TREATMENT. Two conventions meet here and each mark takes its own, per
% README.md: the photo mount is a BOUNDING BOX and throws left AND down; the
% axis is a CHART and carries no shadow at all.
%
% COLOUR, and the one real subtlety in this figure. The three series colours
% are the results palette, so page 1 introduces the identities Figs. 8 and 9
% inherit. But they CANNOT be used at face value here. stage.tikz and real.tikz
% spend them on large filled bars that carry a shadeink outline and a printed
% number; at the current lightness blue is ~2.78:1 against the page and orange
% ~2.19:1, both under the 3:1 floor, and this figure's marks are 1.7mm dots, a
% hairline circle and a dashed band -- far thinner ink with nothing to buy the
% contrast back. So thin marks take a DARKER STEP of the same hue, written as a
% mix (flcol!70!black) rather than a second hardcoded hex. Two consequences,
% both wanted: hue identity is preserved, so the reader still reads blue as
% federated; and when the base pair is retuned only the two \definecolor lines
% below change, with every derived shade following automatically.
%
% Base pair must track figures/stage.tikz and figures/real.tikz. It has already
% moved twice (1F6FB2 -> 2679BA -> 5C9FD4) and is not settled, so re-check it
% rather than assuming. Note those two files disagree on names for the same
% colours -- stage.tikz says flcol/centcol, real.tikz says fedcol/pooledcol --
% which is why this file states its own and why hoisting all three into
% main.tex's preamble would be the real fix.
%
% Natural width ~7.9cm against the ~8.5cm of the results figures. Not forced to
% match: Fig. 1 shares a page with no other figure, and padding it to 8.5 would
% mean stretching the axis past where its rightmost mark sits.
\definecolor{shadeink}{HTML}{16191F}
\definecolor{stageink}{HTML}{444B59}
\definecolor{flcol}{HTML}{5C9FD4}     % federated   -- as in stage.tikz/real.tikz
\definecolor{centcol}{HTML}{EC9A55}   % centralized -- likewise
\definecolor{localcol}{HTML}{5F6672}  % local-only  -- as in real.tikz

\begin{tikzpicture}[x=1cm, y=1cm,
  soft/.style={fill=shadeink, fill opacity=0.42, draw=none, rounded corners=1.5pt},
  mount/.style={fill=white, draw=shadeink, line width=0.45pt, rounded corners=1.5pt},
  frame/.style={draw=stageink!45, line width=0.3pt},
  rowlbl/.style={font=\scriptsize, text=stageink, anchor=east},
  note/.style={font=\tiny, text=stageink!85, anchor=west},
]

% ================================================== the premise: three sites
% Mount and shadow exactly as sites.tikz: 0.10cm mount around each image,
% 0.12cm gutter, 0.07cm shadow thrown left and down.
\begin{scope}[shift={(-0.07,-0.07)}]
  \fill[soft] (1.33,3.75) rectangle (7.17,5.30);
\end{scope}
\draw[mount] (1.33,3.75) rectangle (7.17,5.30);

\foreach \s/\x in {siteA/1.43, siteB/3.35, siteC/5.27} {
  \node[anchor=south west, inner sep=0] at (\x,3.85)
    {\includegraphics[width=1.8cm, height=1.35cm]{figures/photos/real/\s-front.png}};
  \draw[frame] (\x,3.85) rectangle ({\x+1.8},5.20);
}

\node[anchor=base, font=\scriptsize, text=stageink] at (4.25,3.38)
  {private, heterogeneous demonstrations --- they cannot be pooled};

% ================================================== the question: one axis
% Rows read top to bottom in argument order: where you start, where one site
% alone gets you, the interval in question, the bound you cannot have.
% Axis sits close under the lowest row: at a larger drop the four rows read as
% floating text rather than as positions on it.
\draw[stageink!60, line width=0.6pt, -{Stealth[length=1.8mm,width=1.3mm]}]
  (1.90,0.62) -- (8.00,0.62);
\node[anchor=base, font=\scriptsize, text=stageink] at (4.95,0.16)
  {generalization across sites};

\node[rowlbl] at (1.78,2.85) {pretrained};
\node[rowlbl] at (1.78,2.28) {local-only};
\node[rowlbl] at (1.78,1.71) {federated};
\node[rowlbl] at (1.78,1.14) {pooled};

% Each note sits immediately right of its OWN marks rather than in a flush
% right-hand column: aligned, the top two rows were separated from their labels
% by 4cm of empty page, and the eye lost which note belonged to which row.
% pretrained: one point, the checkpoint everyone starts from.
\fill[stageink!75] (2.55,2.85) circle (0.085);
\node[note] at (2.78,2.85) {released checkpoint};

% local-only: three points, spread, in the local-only series colour. The spread
% IS the claim -- each site's own model lands somewhere different and none of
% them travels. localcol is dark enough to use at face value.
\draw[localcol!45, line width=0.5pt] (3.30,2.28) -- (4.10,2.28);
\foreach \x in {3.30, 3.65, 4.10}
  \fill[localcol] (\x,2.28) circle (0.085);
\node[note, text=localcol] at (4.33,2.28) {each site alone};

% federated: an interval, not a point. Bounded below by local-only and above by
% pooled, because those are the two things it is worth comparing against. Fill
% light enough to sit under the "?", border and text at the darker step.
\fill[flcol!22, rounded corners=0.8pt] (4.10,1.55) rectangle (6.20,1.87);
\draw[flcol!70!black, line width=0.5pt, densely dashed, rounded corners=0.8pt]
  (4.10,1.55) rectangle (6.20,1.87);
\node[font=\small\bfseries, text=flcol!70!black] at (5.15,1.71) {?};
\node[note, text=flcol!70!black] at (6.43,1.71) {this paper};

% pooled: hollow, because the premise above forbids it -- a filled mark would
% read as an option on the table. Hollow means the stroke is the whole mark, so
% it takes the darker step and a heavier weight than the filled dots above.
\draw[centcol!65!black, line width=0.9pt] (6.20,1.14) circle (0.085);
\node[note, text=centcol!65!black] at (6.43,1.14) {needs raw data};

\end{tikzpicture}


==> figures/realsim.tikz <==
% Fig. (fig:realsim) --- the Isaac Sim reconstruction, as the policy sees it.
%
% The two observation streams the policy actually consumes, side by side in one
% row. The real-hardware column that used to sit beside them is gone: Fig.
% fig:sites already shows all three rigs in the same two views at the same
% scale, so the reader compares across figures instead of carrying a duplicate
% of site B here. The caption has to name that cross-reference or the
% comparison this section rests on becomes invisible.
%
% Style is carried over from stage.tikz so the two figures of Sec. V-D read as
% one pair:
%   - shadeink / stageink are the same two neutrals; no colour is introduced,
%     the photographs carry all of it.
%   - the same translucent rectangle at 0.07 cm and 42%, thrown LEFT. Left, not
%     right, because stage.tikz needs the light at the upper right to get its
%     front bar casting onto its back one; the light is single across the whole
%     family.
%
%     The VERTICAL component differs by figure kind, and deliberately:
%     BOUNDING BOXES (this figure, sites.tikz) throw left AND DOWN, because the
%     box is a physical mount lifted off the page and a lifted object casts
%     under itself. CHARTS (stage.tikz, real.tikz) throw left only: their marks
%     sit on a shared baseline, so a downward component puts a strip under
%     every bar, and in stage.tikz's overlapping groups two strips compounded
%     to ~66% alpha and read as a smudge under the axis. A box has no
%     neighbour flush against it, so it cannot hit that failure and keeps the
%     fuller cue. See README.md, Figure conventions.
%   - 0.45pt shadeink on the bounding box, the same weight the bars carry.
%     The per-image hairline is deliberately lighter (0.3pt, stageink!45): it
%     delimits the pale sim table against the white mount without competing
%     with the box that bounds them.
%   - view labels below the object in stageink \footnotesize, anchor=base,
%     exactly as the stage names sit under the bars.
%
% Geometry: 8.5cm wide. NOT stage.tikz's 7.7cm natural width -- that figure
% hangs a rotated axis label and tick numerals to the left of its 7.7cm, so it
% measures 8.49cm of ink on the page. 8.5cm here puts the two figures on the
% same left and right edge, which is the whole point of pairing them; 7.7cm
% left this one visibly inset. Images are 640x480, kept at 4:3 (4.06 x 3.045 cm
% each), 0.12cm mount around them and a 0.14cm gutter between. Corner radius
% 1.5pt -- under half the mount, so the square image corners stay clear of the
% rounded box corners and nothing needs clipping.
%
% Source: simulated_fl_robot_evaluator, the same scene the eval_n30 episodes
% run in.
\definecolor{shadeink}{HTML}{16191F}
\definecolor{stageink}{HTML}{444B59}

\begin{tikzpicture}[x=1cm, y=1cm,
  soft/.style={fill=shadeink, fill opacity=0.42, draw=none, rounded corners=1.5pt},
  mount/.style={fill=white, draw=shadeink, line width=0.45pt, rounded corners=1.5pt},
  frame/.style={draw=stageink!45, line width=0.3pt},
]

% ---- shadow, then the mount that covers it ---------------------------------
\fill[soft] (-0.07,-0.07) rectangle (8.43,3.215);
\draw[mount] (0,0) rectangle (8.5,3.285);

% ---- the two observations --------------------------------------------------
% x: mount 0.12, image 4.06, gutter 0.14, image 4.06, mount 0.12 = 8.50.
\node[anchor=south west, inner sep=0] at (0.12,0.12)
  {\includegraphics[width=4.06cm, height=3.045cm]{figures/photos/real/sim-front.png}};
\draw[frame] (0.12,0.12) rectangle (4.18,3.165);

\node[anchor=south west, inner sep=0] at (4.32,0.12)
  {\includegraphics[width=4.06cm, height=3.045cm]{figures/photos/real/sim-wrist.png}};
\draw[frame] (4.32,0.12) rectangle (8.38,3.165);

% ---- view labels -----------------------------------------------------------
% anchor=base at the same -0.34 drop the stage names use in stage.tikz.
\foreach \x/\s in {2.15/overhead, 6.35/wrist}
  \node[anchor=base, font=\footnotesize, text=stageink] at (\x,-0.34) {\s};

\end{tikzpicture}


==> figures/stage.tikz <==
% Fig. (fig:stage) --- stage funnel under the real-to-simulation shift.
%
% Three checkpoints, cent vs fl only, 180 episodes each. The checkpoints are
% nested WITHIN each model (every success reached transport, every transport
% reached contact), so the three groups read left to right as a funnel.
%
% Depth treatment, after the pi_0.6 paper (arXiv:2511.14759) but softened:
% that paper throws one hard black rectangle well clear of each bar. Here it
% is one translucent rectangle at 0.07 cm and 42% -- close to the object and
% soft enough to read as a lift rather than a detached slab. Same offset for
% every mark in the figure, legend swatches included, so the light direction
% is single and consistent.
%
% The offset is horizontal ONLY: the shadow is the bar rectangle shifted left,
% at the same height, so what shows is a clean vertical band down the bar's
% left edge and nothing under the baseline. An earlier version also shifted
% down by 0.07, which put a strip of shadow beneath every bar -- and where two
% of those strips met in an overlapping group they compounded to ~66% alpha
% and read as a smudge under the axis. Horizontal-only removes that case
% entirely, because no two shadows can ever overlap.
%
% Bars OVERLAP by 40% rather than sitting side by side: federated is drawn in
% front and casts its shadow onto the centralized bar's face, which is where
% the depth actually does work -- it states the layering that "two adjacent
% bars" leaves to the legend. Each bar still keeps an exposed top corner, so
% both counts label cleanly without a leader.
%
% Two constraints fix the geometry, and they are coupled:
%   - federated is the FRONT layer because it is the shorter series at
%     `transport` (131 vs 155), so it occludes less of what sits behind it;
%   - centralized is the LEFT bar.
% A front bar can only cast onto the other bar if it stands on the side the
% light comes from, so those two together force the light to the upper RIGHT
% and the shadow to throw LEFT. Move the light back to the conventional upper
% left and federated's shadow lands on blank page, which is how an earlier
% draft of this figure lost the entire depth cue.
%
% Palette: blue and orange, a near-complementary pair, shared verbatim with
% figures/real.tikz so a series keeps one colour across both bar charts.
% Validated as a 2-slot categorical set on a light surface: both inside the
% lightness band, above the chroma floor, above 3:1 against the page,
% normal-vision separation dE 24.6, CVD 19.0 (protan) / 27.2 (tritan). Both
% sit under 3:1 against the page; the shadeink outline and the printed counts
% are the relief that buys, so neither may be dropped. Blue
% and orange are the two poles of the axis that survives red-green colour
% blindness, which is why this pair separates so much better than the
% green/blue it replaced (CVD tritan 8.6, marginal). Counts and axis text stay
% in neutral ink; the bars carry identity, not the numerals.
%
% Source: simulated_fl_robot_evaluator, oup/delivery/eval_n30/. contact and
% transport are read from the per-tick stage tracker (checkers.npz); success
% is the separate end-of-episode filter (top cube held 3 s at the tick
% budget). Natural width ~7.7cm.
\definecolor{flcol}{HTML}{5C9FD4}     % federated   -- light blue
\definecolor{centcol}{HTML}{EC9A55}   % centralized -- light orange
\definecolor{shadeink}{HTML}{16191F}
\definecolor{stageink}{HTML}{444B59}

\begin{tikzpicture}[x=1cm, y=1cm,
  soft/.style={fill=shadeink, fill opacity=0.42, draw=none},
  cbar/.style={fill=centcol, draw=shadeink, line width=0.45pt},
  fbar/.style={fill=flcol,   draw=shadeink, line width=0.45pt},
  num/.style={font=\scriptsize, text=stageink, inner sep=0pt},
]

% ---- title -----------------------------------------------------------------
% Centred on the plot area (x=3.6), not on the figure's total ink, which the
% rotated y-axis label pulls left of zero. Sits above the legend and above the
% tallest count label (4.52). At \small it spans about 0.2--7.0 in figure
% units, inside the existing bounding box, so it costs no width.
\node[anchor=south, font=\small, text=stageink] at (3.6,4.95)
  {Task progress under the real-to-simulation shift};

% ---- grid, drawn first so the bars sit on top ------------------------------
\foreach \y in {1.1, 2.2, 3.3, 4.4}
  \draw[gray!25, line width=0.4pt] (0,\y) -- (7.2,\y);

% ---- axes ------------------------------------------------------------------
\draw[stageink!60, line width=0.6pt] (0,0) -- (7.2,0);
\draw[stageink!60, line width=0.6pt] (0,0) -- (0,4.62);
\foreach \y/\v in {0/0, 1.1/45, 2.2/90, 3.3/135, 4.4/180} {
  \draw[stageink!60, line width=0.6pt] (-0.07,\y) -- (0,\y);
  \node[anchor=east, font=\scriptsize, text=stageink] at (-0.12,\y) {\v};
}
\node[rotate=90, anchor=south, font=\footnotesize, text=stageink]
  at (-0.92,2.2) {episodes (of 180)};

% ---- centralized: back layer, left-shifted ---------------------------------
% Groups are disjoint in x, so all of one series can be drawn before the
% other; only the within-group order (back then front) has to hold.
\foreach \c/\h in {1.3/4.400, 3.6/3.789, 5.9/0.416} {
  \fill[soft] ({\c-0.87},0) rectangle ({\c+0.13},\h);
  \draw[cbar] ({\c-0.8},0)  rectangle ({\c+0.2},\h);
}

% ---- federated: front layer, right-shifted ---------------------------------
\foreach \c/\h in {1.3/4.376, 3.6/3.202, 5.9/0.440} {
  \fill[soft] ({\c-0.27},0) rectangle ({\c+0.73},\h);
  \draw[fbar] ({\c-0.2},0)  rectangle ({\c+0.8},\h);
}

% ---- counts, each over the part of its own bar that is visible -------------
% federated at c+0.45 rather than its bar centre: at `transport` the taller
% centralized bar stands where a centred label would sit.
\node[num, anchor=south] at (0.80,4.460) {180};
\node[num, anchor=south] at (1.75,4.436) {179};
\node[num, anchor=south] at (3.10,3.849) {155};
\node[num, anchor=south] at (4.05,3.262) {131};
\node[num, anchor=south] at (5.40,0.476) {17};
\node[num, anchor=south] at (6.35,0.500) {18};

% ---- legend ----------------------------------------------------------------
% Sits over the success group, which is 2 cm of empty column at this scale.
% Centralized is listed first because it is the left bar: legend order and
% reading order have to agree or the legend costs more than it saves.
\fill[white] (4.72,3.74) rectangle (7.2,4.80);
% Both series are the same policy; naming it once in the legend beats
% prefixing every label with it.
\node[anchor=west, font=\scriptsize, text=stageink] at (4.80,4.66) {both \pifive{}};
\fill[soft]  (4.80,4.26) rectangle (5.14,4.44);
\draw[cbar]  (4.87,4.26) rectangle (5.21,4.44);
\node[anchor=west, font=\scriptsize, text=stageink] at (5.34,4.35) {centralized};
\fill[soft]  (4.80,3.89) rectangle (5.14,4.07);
\draw[fbar]  (4.87,3.89) rectangle (5.21,4.07);
\node[anchor=west, font=\scriptsize, text=stageink] at (5.34,3.98) {federated};

% ---- stage names -----------------------------------------------------------
% anchor=base, not north: `success` has no ascenders, so aligning bounding-box
% tops would ride its baseline above the other two.
\foreach \x/\s in {1.3/contact, 3.6/transport, 5.9/success}
  \node[anchor=base, font=\footnotesize, text=stageink] at (\x,-0.34) {\s};

% ---- progression arrow -----------------------------------------------------
% The three groups are consecutive steps of one attempt, not three independent
% conditions; without this the x axis reads as an unordered category axis.
% Recessive on purpose -- it states the ordering and then gets out of the way.
% Clears `transport`'s descender, which reaches about -0.44.
\draw[stageink!55, line width=0.5pt, -{Stealth[length=1.5mm, width=1.1mm]}]
  (0.42,-0.66) -- (6.98,-0.66);

\end{tikzpicture}

